The VLBA Galactic Plane Survey -- VGaPS

This paper presents accurate absolute positions from a 24 GHz Very Long Baseline Array (VLBA) search for compact extragalactic sources in an area where the density of known calibrators with precise coordinates is low. The goals were to identify additional sources suitable for use as phase calibrators for galactic sources, determine their precise positions, and produce radio images. In order to achieve these goals, we developed a new software package, PIMA, for determining group delays from wide-band data with much lower detection limit. With the use of PIMA we have detected 327 sources out of 487 targets observed in three 24 hour VLBA experiments. Among the 327 detected objects, 176 are within 10 degrees of the Galactic plane. This VGaPS catalogue of source positions, plots of correlated flux density versus projected baseline length, contour plots, as well as weighted CLEAN images and calibrated visibility data in FITS format, are available on the Web at http://astrogeo.org/vgaps. Approximately one half of objects from the 24 GHz catalogue were observed at dual band 8.6 GHz and 2.3 GHz experiments. Position differences at 24 GHz versus 8.6/2.3 GHz for all but two objects on average are strictly within reported uncertainties. We found that for two objects with complex structure positions at different frequencies correspond to different components of a source.

==> vgaps_cat.txt <==
# Field    1:1    A1    Category: C (calibrator), N (non-calibrator), U (unreliable coordinates)
# Field    4:11   A8    IVS name (B1950)
# Field   13:22   A10   IAU name (J2000.0)
# Field   25:26   I2    Right ascension: hours
# Field   28:29   I2    Right ascension: minutes
# Field   31:39   F9.6  Right ascension: seconds
# Field   41:43   I3    Declination: degrees
# Field   45:46   I3    Declination: minutes
# Field   48:57   F8.5  Declination: seconds
# Field   58:63   F6.2  Inflated error in right ascension in mas
# Field   65:70   F6.2  Inflated error in declination in mas
# Field   73:78   F6.3  Correlation between right ascension and declination
# Field   80:85   I6    Number of observations used
#
# Field   88:88   A1    Blank or < or - for K-band total flux density integrated over entire map
# Field   89:93   F5.3  S-band total flux density integrated over entire map,  Jy
# Field   95:95   A1    Blank or < or - for K-band unresolved flux density at VLBA baselines, Jy
# Field   96:100  F5.3  S-band unresolved flux density at long VLBA baselines, Jy
#
# Missing value: -1.0
# minus in columns 88, 95
# <     in columns 88, 95
#
#  IVS name J2000 name  Right ascension Declination        D_alp  D_Del   Corr    #Obs  K-band flux 
#                                                                                       Total  Unres
#                       hr mn seconds   deg mn seconds      mas    mas                    Jy    Jy  
#
C  2358+605 J0001+6051  00 01 07.099852 +60 51 22.79800    0.94   0.51  -0.115    123   0.11  0.11
C  2359+606 J0002+6058  00 02 06.696680 +60 58 29.83950    4.42   1.92  -0.168     26   0.09 <0.08
C  0002+541 J0005+5428  00 05 04.363368 +54 28 24.92414    0.60   0.47   0.167     79   0.34  0.11
C  0003+505 J0006+5050  00 06 08.249784 +50 50 04.41150    0.68   0.81  -0.041     64   0.16  0.14
C  0005+568 J0007+5706  00 07 48.468649 +57 06 10.43705    1.81   2.18   0.631     46   0.08  0.09
C  0012+610 J0014+6117  00 14 48.792125 +61 17 43.54198    0.57   0.29  -0.034    153   0.25  0.16
C  0024+597 J0027+5958  00 27 03.286191 +59 58 52.95899    0.56   0.34  -0.214    136   0.23  0.16
C  0032+612 J0035+6130  00 35 25.310605 +61 30 30.76122    0.94   0.52  -0.038    117   0.13  0.10
C  0034-220 J0037-2145  00 37 14.825799 -21 45 24.71171    1.17   2.78  -0.834     59   0.09  0.09
C  0039+568 J0042+5708  00 42 19.451680 +57 08 36.58569    0.39   0.25   0.046    162   0.48  0.32
C  0041+677 J0044+6803  00 44 50.759596 +68 03 02.68540    0.67   0.29  -0.163    154   0.23  0.19
C  0044+566 J0047+5657  00 47 00.428864 +56 57 42.39373    0.53   0.39   0.006    154   0.18  0.13
C  0051+679 J0054+6811  00 54 17.621714 +68 11 11.17599    1.06   0.50  -0.024    134   0.14  0.08
C  0056+579 J0059+5812  00 59 52.208989 +58 12 23.68260    0.42   0.29  -0.005     90   0.35  0.29
C  0056+665 J0100+6650  01 00 03.926885 +66 50 57.18785   20.44   6.32  -0.920      7   0.07 <0.08
C  0057+678 J0100+6808  01 00 51.664044 +68 08 20.52969    3.01   1.39   0.193     72   0.16  0.14
C  0100-270 J0102-2646  01 02 56.353915 -26 46 36.51545    0.92   2.26  -0.316     43   0.13  0.14
C  0105+129 J0107+1312  01 07 45.961981 +13 12 05.18867    0.98   2.02  -0.711     49   0.10  0.09
C  0106+315 J0109+3149  01 09 27.887264 +31 49 56.05183    1.99   2.22   0.474     36   0.08 <0.08
C  0106+612 J0109+6133  01 09 46.344373 +61 33 30.45517    0.48   0.23   0.098    162   0.52  0.46
C  0106+678 J0110+6805  01 10 12.873458 +68 05 41.21667    1.04   0.38  -0.296    132   0.25  0.12
C  0110+318 J0112+3208  01 12 50.333038 +32 08 17.43248    0.51   0.61  -0.281     82   0.22  0.14
C  0113+24A J0116+242A  01 16 33.456056 +24 22 15.62880    0.53   0.92  -0.270     65   0.14  0.12
C  0119-005 J0122-0018  01 22 13.910490 -00 18 01.05091    0.41   0.79  -0.155     85   0.21  0.16
C  0120+259 J0123+2615  01 23 43.045163 +26 15 22.42729    0.48   0.65  -0.413     75   0.24  0.18
C  0121+560 J0124+5618  01 24 25.826071 +56 18 51.90439    5.94   3.94   0.719     13   0.07 <0.08
C  0122+705 J0126+7046  01 26 07.843506 +70 46 52.38353    4.58   3.06   0.229     32   0.13 <0.08
C  0125+628 J0128+6306  01 28 30.565099 +63 06 29.88174    0.76   0.36  -0.203     79   0.37  0.17
C  0128+697 J0131+6958  01 31 52.715539 +69 58 42.01071    2.49   0.81  -0.333     56   0.08  0.10
C  0129+220 J0132+2216  01 32 03.078822 +22 16 50.33434    0.33   0.60  -0.160     81   0.18  0.10
C  0130+691 J0134+6925  01 34 40.761321 +69 25 10.89932    1.40   0.35   0.023     81   0.24  0.11
C  0131+533 J0134+5337  01 34 59.284405 +53 37 23.35170    7.67   3.48  -0.501      7   0.06 <0.08
C  0137+635 J0140+6346  01 40 43.078031 +63 46 06.89007    3.52   1.10  -0.540     71   0.17 <0.08
C  0144+584 J0147+5840  01 47 46.541636 +58 40 44.97381   13.05   4.16   0.225      8   0.08 <0.08
C  0148+546 J0151+5454  01 51 36.285709 +54 54 37.69019    1.10   0.60  -0.512     67   0.15  0.10
C  0149+335 J0152+3350  01 52 34.576544 +33 50 33.15643    1.03   0.83  -0.579     61   0.19  0.12
C  0149+710 J0153+7115  01 53 25.850857 +71 15 06.46362    2.84   0.64  -0.453     63   0.20  1.58
C  0155+211 J0158+2124  01 58 00.108129 +21 24 42.78777    3.24   2.02  -0.187     30   0.12 <0.08
C  0203+625 J0207+6246  02 07 03.016917 +62 46 12.06859    1.44   0.54   0.116    108   0.28  0.10
C  0205+643 J0209+6437  02 09 35.988072 +64 37 25.77074    1.10   0.62  -0.167     70   0.19  0.12
C  0210+119 J0213+1213  02 13 05.183021 +12 13 10.91084    0.69   1.22  -0.496     66   0.12  0.10
C  0213+051 J0215+0524  02 15 55.010729 +05 24 25.55176    1.19   2.03   0.483     42   0.11  0.10
C  0212+547 J0216+5457  02 16 16.668544 +54 57 27.28828    4.36   2.14  -0.607     20   0.08 <0.08
C  0217+324 J0220+3241  02 20 48.052996 +32 41 06.46359    0.85   0.98  -0.006     56   0.11  0.11
C  0219+628 J0223+6307  02 23 29.607041 +63 07 17.30518    0.84   0.39  -0.079     71   0.23  0.17
C  0222-262 J0225-2603  02 25 10.889564 -26 03 18.79871    0.37   0.76  -0.419    133   0.21  0.17
C  0224+498 J0228+5005  02 28 00.465700 +50 05 59.00989    1.73   1.08  -0.662     48   0.14  0.11
C  4C67.05  J0228+6721  02 28 50.051499 +67 21 03.02982    1.06   0.37  -0.296     81   0.83  0.44
C  0226+086 J0229+0851  02 29 15.534992 +08 51 25.27335    1.18   1.68  -0.174     40   0.11 <0.08
C  0229-208 J0231-2040  02 31 36.994266 -20 40 21.65043    9.17  17.40   0.481     10   0.10 <0.08
C  0228+626 J0231+6250  02 31 59.156452 +62 50 34.21095    9.25   6.56   0.378     11   0.08 <0.08
C  0230-051 J0233-0455  02 33 22.159919 -04 55 06.91765    1.45   2.34  -0.296     32   0.08 <0.08
C  0234+507 J0238+5057  02 38 02.772939 +50 57 33.67655    0.77   0.68   0.139     79   0.15  0.09
C  0240+110 J0243+1115  02 43 17.659505 +11 15 41.70619    0.36   0.79  -0.306     83   0.12  0.12
C  0243+354 J0246+3536  02 46 21.076281 +35 36 37.99909    0.90   1.11  -0.548     59   0.10  0.09
C  0243+339 J0246+3411  02 46 31.182710 +34 11 26.64910    0.49   0.70  -0.141     72   0.17  0.13
C  0248+560 J0251+5616  02 51 54.628168 +56 16 19.52295    0.55   0.37  -0.193    152   0.18  0.14
C  0249+171 J0252+1718  02 52 07.718704 +17 18 42.68869    0.27   0.44  -0.190     82   0.39  0.30
C  0249+383 J0253+3835  02 53 08.888045 +38 35 24.99924    0.48   0.45  -0.138     83   0.30  0.17
C  0250+178 J0253+1805  02 53 34.882224 +18 05 42.52439    0.31   0.50  -0.133     81   0.27  0.19
C  0252+636 J0256+6351  02 56 08.194749 +63 51 11.14537    1.98   1.41  -0.695     51   0.14  0.12
C  0254+185 J0257+1847  02 57 45.628463 +18 47 05.36027    0.36   0.51  -0.374     81   0.25  0.20
C  0251+785 J0257+7843  02 57 52.570420 +78 43 47.05827    3.26   0.62  -0.399     70   0.17  0.09
C  0258+533 J0302+5331  03 02 22.735473 +53 31 46.48427    0.55   0.38   0.087    146   0.22  0.12
C  0259+681 J0304+6821  03 04 22.003893 +68 21 37.47394    1.21   0.32  -0.470     78   0.55  0.14
C  0302+625 J0306+6243  03 06 42.659483 +62 43 02.02416    1.32   0.64  -0.241     63   0.23  0.12
C  0315-282 J0317-2803  03 17 33.699271 -28 03 18.61388    0.99   2.36  -0.294     47   0.14  0.11
C  0314+565 J0317+5643  03 17 54.942794 +56 43 57.79097    0.78   0.49  -0.043    140   0.11  0.13
C  0333+596 J0337+5947  03 37 43.227763 +59 47 48.36927    2.34   1.08  -0.376     40   0.09  0.09
C  0335+225 J0338+2243  03 38 17.812430 +22 43 35.98421    0.73   1.18  -0.099     60   0.13  0.16
C  0336+473 J0340+4732  03 40 10.788867 +47 32 27.31519    0.38   0.35  -0.297    158   0.30  0.19
C  0342+538 J0346+5400  03 46 34.504123 +54 00 59.10928    0.42   0.30  -0.240    162   0.31  0.26
C  0343+485 J0347+4842  03 47 11.613346 +48 42 37.47306    0.38   0.30  -0.270     90   0.49  0.46
C  0344+558 J0347+5557  03 47 56.812078 +55 57 31.57838    0.49   0.34  -0.203    160   0.22  0.15
C  0346+337 J0349+3354  03 49 21.320148 +33 54 50.35507    0.39   0.55  -0.147     73   0.16  0.10
C  0346+514 J0350+5138  03 50 25.051449 +51 38 38.73531    1.66   1.14   0.057     61   0.09 <0.08
C  0346+518 J0350+5201  03 50 44.499518 +52 01 21.74485    9.79   4.17  -0.530     15   0.08 <0.08
C  0351+390 J0355+3909  03 55 16.590532 +39 09 09.80576    0.49   0.45  -0.185     88   0.26  0.18
C  0353+289 J0356+2903  03 56 08.461916 +29 03 42.32034    0.45   0.67  -0.243     85   0.19  0.15
C  0354+559 J0358+5606  03 58 30.188178 +56 06 44.46071    0.49   0.31  -0.166     90   0.41  0.20
C  NRAO150  J0359+5057  03 59 29.747291 +50 57 50.16157    0.33   0.24  -0.193    162   6.66  2.47
C  0356+322 J0359+3220  03 59 44.912933 +32 20 47.15580    0.44   0.45  -0.248     86   0.54  0.10
C  0401-248 J0403-2444  04 03 41.736044 -24 44 08.45874    0.30   0.65  -0.388    150   0.26  0.23
C  0407-129 J0410-1251  04 10 13.952975 -12 51 11.20967    1.84   3.41  -0.548     30   0.08 <0.08
C  0409+527 J0413+5250  04 13 37.086415 +52 50 52.94448    1.01   0.89   0.334     58   0.11  0.10
C  0412+447 J0415+4452  04 15 56.526504 +44 52 49.68358    0.26   0.21  -0.205    162   0.61  0.45
C  0415-029 J0417-0250  04 17 58.260129 -02 50 19.33060    0.48   1.22  -0.361     64   0.11  0.13
C  0415+572 J0419+5722  04 19 19.412962 +57 22 59.98447    0.87   0.48  -0.080     83   0.23  0.12
C  0418+532 J0422+5324  04 22 44.398888 +53 24 26.26276    0.51   0.35  -0.240     90   1.30  0.96
C  0420+417 J0423+4150  04 23 56.009799 +41 50 02.71276    0.31   0.26  -0.105     90   1.31  0.51
C  0421+464 J0424+4636  04 24 39.165326 +46 36 32.28058    0.37   0.33  -0.233     72   0.43  0.39
C  0425+174 J0428+1732  04 28 35.633712 +17 32 23.58737    0.56   0.94  -0.327     71   0.12  0.11
C  3C119    J0432+4138  04 32 36.505232 +41 38 28.47245    0.54   0.52   0.333    106   0.48  0.41
C  0429+448 J0432+4500  04 32 40.381371 +45 00 13.76101    0.94   1.24  -0.696     52   0.20  0.11
C  0432+292 J0435+2923  04 35 58.368264 +29 23 36.43965    1.03   1.15  -0.572     59   0.10  0.12
U  0436+097 J0438+0953  04 38 58.028861 +09 53 33.06593    5.31   5.46  -0.770      7   0.08 <0.08
C  0445+364 J0448+3629  04 48 35.161543 +36 29 31.41622    0.66   0.94  -0.120     96   0.11 <0.08
C  0447+408 J0450+4056  04 50 43.679619 +40 56 13.96735    0.50   0.42   0.001     85   0.28  0.10
C  0446+518 J0450+5156  04 50 52.960157 +51 56 30.20518    5.04   1.89  -0.284     32   0.08 <0.08
C  0446+595 J0451+5935  04 51 18.721798 +59 35 32.18399    0.94   0.54   0.013     68   0.22  0.11
C  0451-126 J0453-1233  04 53 40.988300 -12 33 54.59919    0.83   1.67  -0.455     52   0.18  0.11
C  0452+068 J0455+0655  04 55 20.712676 +06 55 38.87522    1.46   1.72  -0.402     42   0.10 <0.08
C  0456+060 J0458+0608  04 58 48.771775 +06 08 03.85884    1.36   2.75  -0.231     30   0.11 <0.08
C  0454+550 J0458+5508  04 58 54.840117 +55 08 42.05908    0.58   0.47   0.044     87   0.26  0.16
C  0459+387 J0502+3849  05 02 32.492777 +38 49 54.94201    0.72   0.80  -0.067     61   0.12  0.12
C  0459+415 J0502+4139  05 02 37.988214 +41 39 19.34756    0.35   0.39   0.018     90   0.45  0.31
C  0458+659 J0503+6600  05 03 56.446962 +66 00 31.47733    1.53   0.55   0.054     67   0.18  0.32
C  0500+339 J0503+3403  05 03 56.784669 +34 03 28.11218    1.31   1.41   0.279     54   0.08  0.12
C  0506+398 J0509+3951  05 09 48.817422 +39 51 54.62368    0.50   0.51  -0.134     72   0.21  0.15
C  0509+293 J0512+2927  05 12 42.205893 +29 27 03.61006    0.46   0.59  -0.178    119   0.16  0.15
C  0511+539 J0515+5401  05 15 26.205533 +54 01 34.77091   13.77   4.93  -0.045     10   0.06 <0.08
C  0514+330 J0518+3306  05 18 05.142517 +33 06 13.36472    0.50   0.66  -0.186     69   0.21  0.14
C  0516+276 J0519+2744  05 19 33.027201 +27 44 04.34346    0.77   1.09  -0.402     91   0.08  0.10
C  0536+198 J0539+1951  05 39 54.173816 +19 51 45.04669    0.76   1.56  -0.243     54   0.09  0.09
C  0537+392 J0540+3916  05 40 44.438483 +39 16 12.23433    0.56   0.61   0.449     73   0.20  0.13
C  0537+558 J0541+5550  05 41 14.757699 +55 50 43.57075    0.75   0.40  -0.292     83   0.26  0.16
C  0544+123 J0547+1223  05 47 06.276320 +12 23 46.24454    0.24   0.41  -0.362     81   0.35  0.26
C  0545+276 J0549+2737  05 49 06.536292 +27 37 10.00568    7.22   3.57   0.073     12   0.09 <0.08
C  0548+165 J0551+1636  05 51 18.851161 +16 36 41.31332    2.80   2.05   0.339     32   0.10 <0.08
C  0549+201 J0552+2007  05 52 07.001369 +20 07 19.78730    0.36   0.58  -0.270     72   0.18  0.17
C  0550+356 J0554+3541  05 54 09.529266 +35 41 31.40029    0.44   0.54  -0.118     81   0.16  0.15
C  0558+234 J0601+2324  06 01 47.356980 +23 24 53.48418    0.42   0.59  -0.326     73   0.24  0.21
C  0558+179 J0601+1759  06 01 55.370450 +17 59 47.86967    1.44   2.10  -0.480     37   0.11 <0.08
C  0600+177 J0603+1742  06 03 09.130298 +17 42 16.81011    0.37   0.75  -0.229     71   0.22  0.12
U  0601+242 J0604+2415  06 04 40.001399 +24 15 13.97119    3.47   6.70  -0.065      6   0.08 <0.08
C  0602+109 J0604+1055  06 04 49.369630 +10 55 40.37444    0.26   0.48  -0.294    140   0.24  0.16
C  0602+096 J0605+0939  06 05 10.113093 +09 39 13.61052    0.45   0.78  -0.263    125   0.21  0.11
C  0610+171 J0613+1708  06 13 36.360108 +17 08 24.94558    0.40   0.90  -0.154    112   0.11  0.12
C  0610+260 J0613+2604  06 13 50.139153 +26 04 36.71946    0.42   0.51  -0.142    123   0.24  0.09
C  0621+102 J0624+1015  06 24 31.527705 +10 15 22.59973    0.96   1.64   0.280     39   0.11 <0.08
C  0622+109 J0625+1053  06 25 25.961198 +10 53 43.88074    0.50   1.16  -0.374     60   0.12  0.13
C  0627+068 J0630+0648  06 30 36.120119 +06 48 28.97703    0.49   1.13  -0.489     66   0.09  0.11
C  0628+203 J0631+2020  06 31 01.062575 +20 20 59.21070    0.29   0.48  -0.019    140   0.17  0.11
C  0629+159 J0632+1554  06 32 33.515855 +15 54 22.58079    0.52   0.95  -0.492     68   0.13  0.10
C  0634-057 J0636-0547  06 36 48.329516 -05 47 07.54626    0.23   0.47  -0.411    148   0.32  0.17
C  0633+611 J0637+6107  06 37 37.455222 +61 07 45.38845    1.63   0.71  -0.418     56   0.15  0.10
C  0636+022 J0639+0211  06 39 10.946226 +02 11 30.68494    0.29   0.64  -0.410     64   0.34  0.28
C  0640+054 J0643+0521  06 43 24.041117 +05 21 59.03513    1.18   1.62   0.348     45   0.15 <0.08
C  0640+090 J0643+0857  06 43 26.445035 +08 57 38.01192    0.22   0.34  -0.167    150   0.59  0.14
C  0643-039 J0645-0358  06 45 58.185181 -03 58 44.56330    0.49   1.25  -0.421     56   0.12  0.12
C  0646+079 J0649+0756  06 49 04.905523 +07 56 28.36533    1.36   2.29  -0.089     32   0.08 <0.08
C  0646+002 J0649+0008  06 49 16.337203 +00 08 56.08047    0.88   1.71  -0.110     43   0.10  0.10
C  0647-130 J0650-1306  06 50 12.433200 -13 06 26.58077    0.46   1.17  -0.494     70   0.22  0.14
C  0656+082 J0659+0813  06 59 17.996040 +08 13 30.95348    0.46   0.84  -0.491     79   0.25  0.15
U  0706-113 J0709-1127  07 09 10.404846 -11 27 48.40931   14.77  17.90   0.888      5   0.08  0.33
C  0707-028 J0709-0255  07 09 45.054606 -02 55 17.49675    0.20   0.38  -0.277    151   0.34  0.28
C  0708+742 J0714+7408  07 14 36.124814 +74 08 10.14425    1.97   0.47   0.437     64   0.23  0.15
C  0713-092 J0715-0921  07 15 33.393253 -09 21 54.27698    0.97   1.78   0.079     41   0.13  0.13
C  0718-154 J0721-1530  07 21 13.491427 -15 30 41.01024    0.53   1.32  -0.551     61   0.12  0.13
C  0722-063 J0724-0624  07 24 29.078711 -06 24 33.26974    0.65   1.37  -0.329     60   0.12  0.11
C  0722-068 J0724-0658  07 24 29.143786 -06 58 07.73437    1.27   3.63  -0.770     26   0.08  0.08
C  0723-265 J0725-2640  07 25 24.413100 -26 40 32.67959    0.46   1.12  -0.412     65   0.32  0.18
C  0726-132 J0729-1320  07 29 17.817668 -13 20 02.27054    2.43   4.91  -0.812     22   0.09 <0.08
C  0727-253 J0729-2527  07 29 26.333208 -25 27 34.21893    8.25  12.71   0.712     11   0.09 <0.08
C  0728-235 J0731-2341  07 31 06.668004 -23 41 47.87139    0.53   1.10  -0.202     51   0.84  0.10
C  0726+674 J0731+6718  07 31 25.402912 +67 18 47.08158    2.71   0.95   0.233     57   0.10  0.11
C  0729-222 J0731-2224  07 31 31.508481 -22 24 20.86554    0.79   2.08  -0.510     47   0.14  0.14
C  0729+019 J0732+0150  07 32 22.788722 +01 50 35.38392    0.47   0.92  -0.351     63   0.19  0.12
C  0733+016 J0735+0130  07 35 58.634518 +01 30 03.63621    2.60   2.68  -0.058     19   0.08 <0.08
C  0733-187 J0736-1853  07 36 02.377591 -18 53 09.92508    0.55   1.22  -0.489    108   0.14  0.09
C  0734-154 J0737-1534  07 37 16.234664 -15 34 05.87800    0.43   1.07  -0.257     56   0.22  0.19
C  0743-247 J0745-2451  07 45 10.263445 -24 51 43.76681    0.30   0.67  -0.217    126   0.34  0.23
C  0744-158 J0746-1555  07 46 18.236002 -15 55 34.74509    0.37   0.86  -0.434     64   0.18  0.16
C  0744+366 J0747+3631  07 47 29.890188 +36 31 01.44519    1.65   2.00  -0.671     35   0.09 <0.08
C  0746-167 J0748-1650  07 48 48.678558 -16 50 27.39960    0.82   1.73  -0.683     56   0.14 <0.08
C  0802-276 J0804-2749  08 04 51.451220 -27 49 11.32071    0.65   1.71  -0.611     57   0.28  0.11
C  0811+131 J0814+1258  08 14 43.882445 +12 58 15.17957    1.68   2.14   0.189     32   0.09 <0.08
C  0818-128 J0820-1258  08 20 57.447562 -12 58 59.17102    0.82   2.05  -0.506     43   0.14  0.08
C  0822-152 J0824-1527  08 24 51.621666 -15 27 45.91096    3.19   4.85   0.778     33   0.09 <0.08
C  0824+131 J0826+1257  08 26 54.475469 +12 57 02.09534    0.49   0.69  -0.184     68   0.25  0.14
C  0826-373 J0828-3731  08 28 04.780300 -37 31 06.28063    3.54   6.19   0.867     28   0.23  0.42
C  0835-339 J0837-3409  08 37 00.316674 -34 09 14.85978    0.43   1.08   0.053    117   0.44  0.33
C  0903-392 J0905-3927  09 05 55.485388 -39 27 53.44407    7.19  13.90   0.859     20   0.14  0.18
U  0903+154 J0906+1513  09 06 19.514374 +15 13 14.07739  291.18 239.75  -0.996      4   0.07 <0.08
C  0907-126 J0909-1248  09 09 30.060165 -12 48 14.51577    0.75   1.98  -0.604     52   0.10  0.11
C  0915-135 J0917-1345  09 17 39.000680 -13 45 42.24081    1.10   2.48  -0.673     41   0.14  0.12
C  0919-052 J0922-0529  09 22 23.672868 -05 29 07.18483    0.52   1.20  -0.582     67   0.20  0.19
C  0943+123 J0945+1205  09 45 49.901785 +12 05 31.81283    0.74   1.36  -0.447     52   0.11  0.09
C  0943+105 J0946+1017  09 46 35.069952 +10 17 06.13624    0.94   2.52  -0.648     42   0.12  0.11
U  0945+114 J0947+1113  09 47 45.859590 +11 13 54.00329   20.27   8.94   0.278      7   0.08 <0.08
C  0949+354 J0952+3512  09 52 32.026174 +35 12 52.40262    0.62   0.82  -0.679     70   0.18  0.12
C  0956+124 J0959+1210  09 59 25.367884 +12 10 51.74242    1.06   2.77  -0.524     37   0.08 <0.08
C  0957+003 J1000+0005  10 00 17.672959 +00 05 23.69763    0.58   1.25  -0.517     66   0.11  0.11
C  0958+346 J1001+3424  10 01 11.949183 +34 24 50.45983    0.80   0.62  -0.018     95   0.19  0.15
C  1000+125 J1002+1216  10 02 52.845255 +12 16 14.58502    0.37   0.59  -0.083    119   0.20  0.14
C  1004+141 J1007+1356  10 07 41.498120 +13 56 29.60091    0.30   0.48  -0.310    143   0.40  0.10
C  1008-285 J1011-2847  10 11 05.517361 -28 47 40.41521    1.78   4.56  -0.150     51   0.09 <0.08
C  1040+244 J1043+2408  10 43 09.035818 +24 08 35.40977    0.20   0.25  -0.114    153   0.72  0.51
C  1059+229 J1102+2241  11 02 03.144476 +22 41 56.12567    0.44   0.75  -0.516     77   0.13  0.09
C  1112-080 J1114-0816  11 14 32.550659 -08 16 39.00427    0.65   1.26  -0.119     60   0.20  0.13
C  1125+221 J1127+2153  11 27 50.467275 +21 53 34.80640    0.32   0.52  -0.333     83   0.22  0.15
C  1145-071 J1147-0724  11 47 51.554033 -07 24 41.14109    0.27   0.51  -0.211    131   0.47  0.13
C  1147-063 J1150-0640  11 50 23.986687 -06 40 26.57105    0.20   0.36  -0.237    152   0.43  0.32
C  1149-084 J1152-0841  11 52 17.209506 -08 41 03.31442    0.28   0.58  -0.365    137   0.26  0.13
C  1150-108 J1153-1105  11 53 22.313696 -11 05 12.58817    0.36   0.83  -0.313    124   0.15  0.13
C  1156-094 J1159-0940  11 59 12.711657 -09 40 52.04897    0.25   0.50  -0.158    152   0.23  0.15
C  1158+204 J1200+2008  12 00 57.113817 +20 08 44.58433    0.65   1.11  -0.536     63   0.13  0.11
C  1207+260 J1209+2547  12 09 45.095107 +25 47 03.72906    0.81   1.46   0.274     49   0.12  0.14
C  1208+186 J1211+1820  12 11 06.688244 +18 20 34.28393    0.41   0.63  -0.264    115   0.16  0.17
C  1210+197 J1212+1925  12 12 56.095958 +19 25 47.01681    0.55   0.85  -0.240    111   0.11  0.09
C  1212+467 J1215+4627  12 15 09.942421 +46 27 15.10678    0.62   0.71  -0.352     77   0.16  0.12
C  1212-061 J1215-0628  12 15 14.394060 -06 28 03.93079    0.56   1.08  -0.161     53   0.26  0.16
C  1214+588 J1217+5835  12 17 11.018690 +58 35 26.24759    0.81   0.61  -0.323    121   0.21  0.09
C  M84      J1225+1253  12 25 03.743346 +12 53 13.14425    1.13   3.60  -0.189     28   0.11 <0.08
C  1227+587 J1230+5830  12 30 07.057270 +58 30 07.76293    0.61   0.51   0.201    138   0.15  0.14
C  1231+811 J1233+8054  12 33 12.892857 +80 54 33.97246    3.50   0.72  -0.516     69   0.23  0.13
C  1239+376 J1242+3720  12 42 09.812412 +37 20 05.69299    0.40   0.55  -0.044    131   0.25  0.11
C  1240+381 J1242+3751  12 42 51.369080 +37 51 00.02516    0.51   0.51  -0.027    120   0.30  0.11
C  1255-177 J1258-1800  12 58 38.301702 -18 00 03.12442    0.22   0.45  -0.222    150   0.35  0.30
U  1256-175 J1258-1750  12 58 56.089993 -17 50 35.95288   14.72  31.32   0.350      6   0.09 <0.08
C  1259-169 J1302-1710  13 02 29.521984 -17 10 36.48868    0.82   2.04  -0.658     77   0.09  0.13
C  1303-170 J1306-1718  13 06 32.660551 -17 18 58.38948    0.33   0.79  -0.258    138   0.13  0.14
C  1308+471 J1310+4653  13 10 53.591579 +46 53 52.22035    0.41   0.45  -0.078    149   0.15  0.11
C  1310-041 J1312-0424  13 12 50.901239 -04 24 49.89203    0.21   0.41  -0.294    161   0.26  0.19
C  1317+625 J1319+6217  13 19 07.485079 +62 17 21.33331    1.30   0.84   0.056     58   0.10  0.12
C  1331-195 J1333-1950  13 33 45.175677 -19 50 42.34284    0.23   0.47  -0.207    152   0.33  0.25
C  1333-082 J1336-0829  13 36 08.259763 -08 29 51.79761    0.35   0.70  -0.272     89   0.45  0.21
C  1334+008 J1337+0035  13 37 31.364144 +00 35 28.93027    1.37   1.97  -0.234     53   0.08 <0.08
C  1339-206 J1342-2051  13 42 04.739547 -20 51 29.54131    0.29   0.59  -0.250    137   0.45  0.09
C  1339-287 J1342-2900  13 42 15.345598 -29 00 41.83163    0.33   0.76  -0.620    133   0.34  0.24
C  1343+537 J1345+5332  13 45 45.355280 +53 32 52.28946    0.52   0.44   0.024     71   0.24  0.17
C  1348-289 J1351-2912  13 51 46.838800 -29 12 17.65114    0.38   0.88  -0.544    125   0.24  0.16
C  1352+757 J1353+7532  13 53 23.168072 +75 32 57.73620    1.12   0.56  -0.127     90   0.23  0.19
C  1351+021 J1353+0151  13 53 51.584429 +01 51 53.88983    0.71   1.52  -0.309     74   0.08  0.08
C  1359-281 J1402-2822  14 02 02.401613 -28 22 25.14306    0.61   1.46  -0.773    106   0.15  0.13
C  1405-287 J1408-2900  14 08 49.613715 -29 00 23.60831    0.27   0.56  -0.401    150   0.36  0.28
C  1410+138 J1412+1334  14 12 36.372713 +13 34 38.14985    1.05   1.68  -0.492     78   0.11 <0.08
C  1417+273 J1419+2706  14 19 59.297078 +27 06 25.55275    0.18   0.22  -0.110    162   0.66  0.42
C  1424+240 J1427+2348  14 27 00.391786 +23 48 00.03734    0.38   0.66  -0.396    135   0.20  0.11
C  1429+249 J1431+2442  14 31 25.884731 +24 42 20.70564    0.98   1.56  -0.495     52   0.08 <0.08
C  1435-311 J1438-3122  14 38 10.785686 -31 22 28.52627    0.32   0.70  -0.552    143   0.33  0.26
C  1441+522 J1443+5201  14 43 02.760702 +52 01 37.29820    0.47   0.38  -0.036     67   0.44  0.13
C  1440+255 J1443+2518  14 43 02.947209 +25 18 42.08764    0.46   0.74   0.028     64   0.15  0.14
C  1501-343 J1505-3432  15 05 02.370294 -34 32 56.82260    0.74   1.52  -0.338     58   0.26  0.22
C  1508-055 J1510-0543  15 10 53.591417 -05 43 07.41760    0.22   0.37  -0.229    159   0.37  0.13
C  1509+158 J1512+1540  15 12 12.247801 +15 40 25.73621    0.40   0.78  -0.135     78   0.12  0.13
C  1509+022 J1512+0203  15 12 15.741750 +02 03 16.97971    0.24   0.50  -0.330     90   0.23  0.18
C  1520+319 J1522+3144  15 22 09.991741 +31 44 14.38137    0.38   0.62  -0.173     82   0.28  0.13
C  1522+155 J1524+1521  15 24 41.611488 +15 21 21.04952    0.25   0.47  -0.079     90   0.44  0.37
C  1551+239 J1553+2348  15 53 43.591326 +23 48 25.45779    0.58   1.20  -0.346     62   0.12  0.13
C  1618+177 J1620+1736  16 20 21.818545 +17 36 23.95063    1.37   2.09  -0.492     37   0.07 <0.08
C  1700+080 J1702+0757  17 02 27.979216 +07 57 04.61087    0.30   0.71  -0.206     89   0.15  0.13
C  1708-250 J1711-2509  17 11 23.102299 -25 09 01.56404    0.43   0.97  -0.601    127   0.13  0.13
C  1709-342 J1713-3418  17 13 09.941493 -34 18 29.42776    0.44   0.92  -0.576    123   0.69  0.14
C  1710-269 J1713-2658  17 13 31.275554 -26 58 52.52718    0.34   0.73  -0.607    122   0.87  0.34
C  1710-323 J1713-3226  17 13 50.790166 -32 26 12.21318    4.68  13.26  -0.342     22   0.20 <0.08
C  1718+384 J1720+3825  17 20 10.334750 +38 25 56.16363    0.60   0.85   0.321     80   0.17  0.16
U  1726-269 J1729-2657  17 29 08.215871 -26 57 50.75942   11.85  23.93   0.672      6   0.10 <0.08
C  1739+191 J1742+1904  17 42 05.107907 +19 04 36.99022    0.97   1.48  -0.241     51   0.09 <0.08
C  1740-309 J1743-3058  17 43 17.886668 -30 58 18.64563    5.58  13.11   0.191     26   0.11 <0.08
C  SGR-A    J1745-2900  17 45 40.035985 -29 00 28.16987    1.42   2.65   0.097     45   0.84  0.17
C  1742-283 J1745-2820  17 45 52.494522 -28 20 26.28050    3.07   5.41   0.380     45   0.16 <0.08
C  1801-098 J1803-0953  18 03 45.496216 -09 53 38.67329    0.85   1.54   0.352     57   0.19  0.14
C  1807+188 J1809+1849  18 09 45.337588 +18 49 03.03509    0.92   1.22   0.070     49   0.13  0.10
C  1815-171 J1818-1705  18 18 02.902524 -17 05 40.90179    3.05   4.70   0.251     38   0.13 <0.08
C  1819-245 J1822-2430  18 22 21.054122 -24 30 01.31846    1.50   3.02  -0.879     66   0.10  0.10
C  1822+012 J1824+0119  18 24 48.143385 +01 19 34.20280    0.39   0.79  -0.561     62   0.23  0.18
C  1823-294 J1826-2924  18 26 20.599084 -29 24 24.95322    0.41   0.94  -0.523     82   0.33  0.21
C  1825+266 J1827+2638  18 27 20.134644 +26 38 24.15440    1.47   2.12   0.367     31   0.09  0.12
C  1825-214 J1828-2123  18 28 19.486866 -21 23 38.77295    2.42   5.24  -0.052     28   0.12 <0.08
C  1827-272 J1831-2714  18 31 00.044775 -27 14 06.18193    0.30   0.59  -0.523    153   0.31  0.21
C  1832-152 J1835-1513  18 35 07.265484 -15 13 38.96438    4.70   7.79   0.361     14   0.09 <0.08
C  1845+015 J1848+0138  18 48 21.810494 +01 38 26.62863    0.96   1.60  -0.245     51   0.10  0.09
C  1855+031 J1858+0313  18 58 02.352747 +03 13 16.30086    0.26   0.47  -0.426     81   0.65  0.09
C  1902+067 J1905+0652  19 05 21.210224 +06 52 10.78038    1.17   1.92   0.305     45   0.13 <0.08
C  1904+013 J1907+0127  19 07 11.996148 +01 27 08.96177    0.36   0.73  -0.411     64   0.24  0.13
C  1910+052 J1912+0518  19 12 54.257672 +05 18 00.42236    0.76   1.38  -0.314     55   0.11  0.08
C  1911+013 J1914+0124  19 14 14.553479 +01 24 26.30422    0.43   0.94  -0.479     64   0.18  0.18
C  1916+062 J1919+0619  19 19 17.350460 +06 19 42.77533    0.71   1.45  -0.553     56   0.09  0.09
C  1924+100 J1926+1007  19 26 50.582481 +10 07 12.42801    0.98   1.65  -0.387     46   0.08  0.10
C  1932+106 J1934+1043  19 34 35.025415 +10 43 40.36751    1.02   2.50  -0.728     39   0.07 <0.08
C  1944+838 J1937+8356  19 37 39.653021 +83 56 29.00665   11.34   0.88   0.183     51   0.13  0.12
C  1936+302 J1938+3023  19 38 38.291582 +30 23 55.47307    1.03   2.29  -0.300     49   0.10 <0.08
C  1941+209 J1943+2103  19 43 41.137067 +21 03 51.48137    0.74   1.74  -0.396     52   0.14  0.12
C  1946+358 J1948+3556  19 48 04.520114 +35 56 20.67120    0.26   0.31  -0.147    154   0.27  0.19
U  1956-037 J1958-0334  19 58 50.695077 -03 34 43.38807   17.93  26.68   0.575      3   0.07 <0.08
C  1959+332 J2001+3323  20 01 42.209040 +33 23 44.76540    1.03   1.72  -0.429     44   0.20  0.09
C  1959+241 J2001+2416  20 01 53.777917 +24 16 39.98978    0.25   0.42  -0.172    152   0.22  0.15
C  2005-044 J2008-0418  20 08 24.429217 -04 18 29.29823    0.24   0.47  -0.142     90   0.32  0.17
C  2008+355 J2009+3543  20 09 57.637590 +35 43 18.00127    0.59   0.62   0.160     64   0.23  0.12
C  2016+380 J2018+3812  20 18 42.850246 +38 12 41.33686    1.02   1.12  -0.267     55   0.13 <0.08
C  2018+295 J2020+2942  20 20 06.563636 +29 42 14.18605    0.41   0.70  -0.447     56   0.23  0.16
C  2023+336 J2025+3343  20 25 10.842139 +33 43 00.21415    0.27   0.39  -0.415     64   2.30  0.87
C  2029+024 J2031+0239  20 31 47.251123 +02 39 37.28367    0.34   0.65  -0.422     64   0.40  0.33
C  2033+315 J2035+3143  20 35 39.956709 +31 43 25.34474    0.66   1.08  -0.387     62   0.10  0.12
C  2034+497 J2035+4954  20 35 45.587533 +49 54 40.55599    1.39   1.13  -0.132     53   0.10 <0.08
C  2039+452 J2040+4527  20 40 48.333093 +45 27 17.14591    0.68   0.80  -0.264     77   0.18  0.12
C  2048+361 J2050+3619  20 50 02.284561 +36 19 52.50170    0.24   0.30  -0.233    146   0.44  0.21
C  2051+528 J2053+5301  20 53 14.692829 +53 01 36.43288    0.95   0.64  -0.187     75   0.15  0.13
C  2100+468 J2102+4702  21 02 17.056030 +47 02 16.25350    0.37   0.46  -0.215    152   0.16  0.10
C  2103+124 J2106+1239  21 06 11.179409 +12 39 56.05374    2.97   3.68  -0.534     23   0.12 <0.08
C  2105+551 J2106+5520  21 06 37.538850 +55 20 41.71545    0.70   0.67  -0.390     74   0.18  0.19
C  2116+818 J2114+8204  21 14 01.170949 +82 04 48.34108    5.03   0.84  -0.058     64   0.18  0.13
C  2112+463 J2114+4634  21 14 32.875691 +46 34 39.30122    0.38   0.50  -0.200    149   0.13  0.12
C  2116+543 J2117+5431  21 17 56.484513 +54 31 32.50173    0.51   0.58  -0.195    131   0.12  0.11
C  2118+443 J2120+4434  21 20 31.774286 +44 34 34.26320    0.27   0.29  -0.111    151   0.46  0.17
C  2121+547 J2123+5500  21 23 05.313459 +55 00 27.32521    0.36   0.37  -0.138    146   0.25  0.18
C  2133+469 J2135+4710  21 35 51.057696 +47 10 22.17268    0.78   0.84  -0.044     81   0.14  0.13
C  2135+508 J2137+5101  21 37 00.986182 +51 01 36.12873    0.29   0.28   0.076    154   0.60  0.32
C  2201+807 J2200+8058  22 00 33.099005 +80 58 59.14290    5.58   1.16  -0.250     55   0.10  0.11
C  2159+505 J2201+5048  22 01 43.537263 +50 48 56.38876    0.38   0.39   0.055    154   0.26  0.13
C  2201+624 J2203+6240  22 03 20.911110 +62 40 35.07725    0.92   0.59  -0.258     78   0.15  0.12
C  2207+517 J2209+5158  22 09 21.486956 +51 58 01.83574    4.04   3.73   0.892     49   0.08 <0.08
C  2211+374 J2214+3739  22 14 05.694878 +37 39 09.19659    0.59   0.70  -0.177     74   0.20  0.11
C  2217-011 J2219-0051  22 19 47.282451 -00 51 32.55949    2.74   6.63  -0.715     19   0.09 <0.08
C  2229+591 J2231+5922  22 31 17.075468 +59 22 00.84710    0.63   0.34   0.155     72   0.58  0.20
C  2229+539 J2231+5409  22 31 19.039028 +54 09 35.91000    5.21   5.34   0.799     33   0.07 <0.08
C  2248+555 J2250+5550  22 50 42.851061 +55 50 14.58027    0.54   0.46   0.077    122   0.33  0.12
C  2249+402 J2251+4030  22 51 59.771259 +40 30 58.16698    4.31   4.20  -0.743     11   0.07 <0.08
C  2252+618 J2254+6209  22 54 25.292748 +62 09 38.72055    3.07   1.79   0.011     39   0.08 <0.08
C  2256+570 J2258+5719  22 58 57.941255 +57 19 06.46348    0.79   0.56   0.276     82   0.19  0.10
C  2259+568 J2301+5706  23 01 26.626762 +57 06 25.50854    2.54   1.31  -0.161     60   0.08 <0.08
C  2300+638 J2302+6405  23 02 41.314813 +64 05 52.84811    3.39   1.52   0.409     68   0.09 <0.08
C  2306+462 J2308+4629  23 08 36.240276 +46 29 53.45380    0.95   0.98   0.096     68   0.10 <0.08
C  2309+159 J2312+1615  23 12 16.961991 +16 15 08.33190    0.50   1.11  -0.065     60   0.11  0.12
C  2314+160 J2316+1618  23 16 39.698058 +16 18 06.74558    0.85   1.38   0.000     34   0.13  0.14
C  2319+272 J2321+2732  23 21 59.862219 +27 32 46.44383    0.36   0.57  -0.320     81   0.49  0.34
C  2324+148 J2326+1507  23 26 52.891697 +15 07 39.71221    0.44   0.78  -0.230     84   0.20  0.10
C  2324-023 J2326-0202  23 26 53.776744 -02 02 13.78250    0.56   1.07  -0.168     72   0.19  0.14
C  2324+253 J2327+2535  23 27 12.331951 +25 35 38.81483    0.79   1.60  -0.283     55   0.14  0.12
C  2328+107 J2330+1100  23 30 40.852225 +11 00 18.70997    0.33   0.60  -0.386     81   0.57  0.34
C  2336+598 J2339+6010  23 39 21.125141 +60 10 11.84936    0.60   0.34  -0.227    140   0.19  0.14
C  2341+154 J2343+1543  23 43 42.749175 +15 43 02.98017    0.41   0.90  -0.427    120   0.10  0.09
C  2344+798 J2346+8007  23 46 25.608953 +80 07 55.23935    2.19   0.38  -0.154     64   0.23  0.20
C  2344+429 J2347+4310  23 47 22.874179 +43 10 53.21929    1.03   1.07  -0.271     61   0.11 <0.08
C  2354+675 J2356+6751  23 56 56.451056 +67 51 38.73669    8.68   1.88   0.289     29   0.14 <0.08
C  2357-007 J2359-0031  23 59 36.821090 -00 31 12.86187    0.38   0.87   0.000     88   0.18  0.11


==> vgaps_nodet.txt <==
#	
#IVS name J2000 name  Right ascens  Declination   gal.lat  Flux  Sp.Ind  #M
#                     hr mn secs    deg mn secs     deg    mJy
#
2359+548  J0002+5510  00:02:00.470  +55:10:38.00   -6.8     121. -0.03    2
0003+669  J0006+6714  00:06:10.000  +67:14:38.30    5.0     n/a   n/a     0
0009+655  J0012+6551  00:12:37.671  +65:51:10.82    3.5     195. -0.59    8
0010+722  J0013+7231  00:12:58.750  +72:31:12.76   10.1     501.  0.02    8
0017+590  J0020+5917  00:20:24.550  +59:17:30.50   -3.1     324. -0.02    6
0018-194  J0021-1910  00:21:09.370  -19:10:21.30  -79.6     n/a   n/a     0
0028+592  J0031+5929  00:31:03.120  +59:29:45.30   -3.0    3855.  1.52    2
0041+660  J0044+6618  00:44:41.300  +66:18:42.00    3.7     119. -0.91    7
0107+562  J0110+5632  01:10:57.553  +56:32:16.93   -5.9     267. -0.66   10
0113+241  J0116+2422  01:16:38.067  +24:22:53.72  -37.8     168. -0.03    7
0128+554  J0131+5545  01:31:13.860  +55:45:13.20   -6.4     150. -0.06    5
0129+560  J0132+5620  01:32:20.447  +56:20:40.37   -5.8    1028.  0.45    5
0137+467  J0140+4658  01:40:43.072  +46:58:28.49  -14.7     117. -0.21    6
0138+580  J0142+5818  01:42:02.646  +58:18:51.22   -3.6     n/a   n/a     0
0143+653  J0147+6535  01:47:17.880  +65:35:57.90    3.7      85. -0.04    4
0201+796  J0207+7956  02:07:25.834  +79:56:06.98   17.9     120. -0.84   10
0205+614  J0209+6141  02:09:38.019  +61:41:10.89    0.6      97. -0.83    8
0221+618  J0225+6206  02:25:31.640  +62:06:19.10    1.6     n/a   n/a     0
0225-065  J0227-0621  02:27:44.460  -06:21:07.90  -58.5     180. -0.35    5
0223+617  J0227+6155  02:27:33.830  +61:55:58.10    1.5     357.  0.04    3
0226-13A  J0228-1247  02:28:48.070  -12:47:07.30  -62.5     115. -0.09    4
0237-140  J0239-1348  02:39:26.010  -13:48:43.60  -60.9     118. -0.43    3
0247+467  J0251+4657  02:51:00.550  +46:57:24.00  -10.7     124. -0.52    7
0247+620  J0251+6212  02:51:31.400  +62:12:46.00    2.9     n/a   n/a     0
0309+525  J0312+5245  03:12:50.620  +52:45:25.60   -3.9     201. -0.45    7
0317+553  J0320+5532  03:20:52.670  +55:32:27.20   -0.9      94.  0.00    3
0335+558  J0339+5557  03:39:10.604  +55:57:39.59    0.9     n/a   n/a     0
0342+476  J0346+4746  03:46:29.570  +47:46:37.40   -4.9     n/a   n/a     0
0347+131  J0350+1319  03:50:01.120  +13:19:09.00  -30.1     n/a   n/a     0
0432+510  J0436+5110  04:36:08.205  +51:10:59.92    3.1     n/a   n/a     0
0432+511  J0436+5112  04:36:21.080  +51:12:54.20    3.1     271.  0.11    7
0435+487  J0438+4848  04:38:59.104  +48:48:46.62    1.8     200. -0.65   10
0441-135  J0443-1330  04:43:35.950  -13:30:17.40  -33.8      97. -0.27    3
0441+056  J0444+0546  04:44:38.575  +05:46:27.92  -24.2     139. -0.59    8
0446+462  J0450+4621  04:50:30.801  +46:20:59.79    1.7     n/a   n/a     0
0447+482  J0451+4819  04:51:44.100  +48:19:48.00    3.1     n/a   n/a     0
0501+38B  J0504+3805  05:04:43.160  +38:05:02.80   -1.3     457. -0.96    9
0501+380  J0504+3807  05:04:41.290  +38:07:13.10   -1.3    1017. -0.53    4
0508-220  J0511-2201  05:11:00.630  -22:01:56.70  -30.9     199. -0.80    7
0507+379  J0511+3759  05:11:00.368  +37:59:24.07   -0.4     515.  0.05    6
0517+020  J0520+0204  05:20:29.190  +02:04:25.10  -18.5      95. -0.54    6
0523+327  J0526+3249  05:26:42.550  +32:49:58.30   -0.7     153. -0.96    9
0524+34A  J0528+3424  05:28:17.840  +34:24:32.30    0.4    1102.  0.29    4
0532+218  J0535+2154  05:35:33.830  +21:54:20.90   -5.0    4141.  1.72    2
0537+356  J0540+3542  05:40:52.730  +35:42:18.60    3.3     214.  0.02    4
0538+314  J0541+3126  05:41:35.300  +31:26:44.40    1.2     124.  0.07    4
0546+278  J0549+2753  05:49:45.290  +27:53:01.60    0.8     121. -0.12    3
0547+287  J0551+2846  05:51:09.300  +28:46:29.50    1.6     n/a   n/a     0
0550+146  J0553+1439  05:53:38.030  +14:39:29.79   -5.1      88. -0.28    3
0552+460  J0556+4606  05:56:23.860  +46:06:17.40   11.0     239.  0.14    7
0605+216  J0608+2137  06:08:27.320  +21:37:41.30    1.4     478. -0.11    3
0609+180  J0612+1759  06:12:44.590  +17:59:16.60    0.5    1505.  2.14    2
0612+123  J0614+1221  06:14:53.440  +12:21:22.90   -1.7    2532.  1.21    3
0618+201  J0621+2010  06:21:20.070  +20:10:09.80    3.3     203.  0.63    3
0619+220  J0622+2200  06:22:50.640  +22:00:25.60    4.5     111. -0.80    6
0622+099  J0625+0955  06:25:16.730  +09:55:16.60   -0.6     267.  0.78    2
0629+104  J0632+1022  06:32:15.329  +10:22:02.21    1.1     291. -0.65   10
0658-104  J0701-1034  07:01:13.950  -10:34:10.00   -2.2      95. -0.16    3
0706-042  J0708-0418  07:08:37.789  -04:18:21.18    2.4     n/a   n/a     0
0727-184  J0730-1834  07:30:06.810  -18:34:31.90    0.2     n/a   n/a     0
0733-18B  J0735-1845  07:35:34.520  -18:45:36.00    1.2     907.  0.03    3
0733-22A  J0735-2232  07:35:56.970  -22:32:58.80   -0.6     175. -0.20    4
0738-347  J0740-3454  07:40:32.350  -34:54:26.90   -5.8     n/a   n/a     0
0745-307  J0747-3049  07:47:14.740  -30:49:34.20   -2.5     269. -0.44    4
0756-193  J0758-1930  07:58:46.740  -19:30:24.90    5.6     296.  0.77    2
0759-344  J0801-3436  08:01:21.880  -34:36:00.90   -2.0     327.  0.81    2
0808-132  J0810-1321  08:10:57.419  -13:21:56.43   11.3     168. -0.04    2
0826-160  J0828-1611  08:28:51.300  -16:11:44.72   13.4     133. -0.03    3
0828+076  J0830+0729  08:30:57.560  +07:29:17.70   26.0     191.  0.36    2
0854-034  J0857-0339  08:57:11.667  -03:39:50.18   26.2     n/a   n/a     0
0909+138  J0912+1338  09:12:12.540  +13:38:54.10   37.8     132.  0.87    2
0917-044  J0920-0439  09:20:29.560  -04:39:35.40   30.4     n/a   n/a     0
1015+277  J1017+2732  10:17:49.770  +27:32:07.70   56.6     124. -0.79    9
1022-183  J1024-1838  10:24:46.090  -18:38:32.30   32.2     639. -0.10   12
1123-062  J1126-0633  11:26:24.760  -06:33:41.60   50.6     n/a   n/a     0
1205-109  J1207-1115  12:07:54.450  -11:15:59.90   50.1     125.  0.12    2
1224+141  J1226+1352  12:26:33.570  +13:52:03.20   75.5     231.  0.35    2
1231+673  J1233+6707  12:33:12.670  +67:07:03.10   50.2     n/a   n/a     0
1239+552  J1241+5458  12:41:27.703  +54:58:19.05   62.4     200. -0.08    6
1337-000  J1339-0016  13:39:34.490  -00:16:28.90   59.8     109.  0.93    4
1351-244  J1354-2443  13:54:42.880  -24:43:22.10   35.5     153.  0.14    3
1425+034  J1427+0315  14:27:36.220  +03:15:06.80   56.3     n/a   n/a     0
1426+276  J1428+2724  14_28_31.690  +27_24_33.40   67.9     274.  0.56    3
1436-167  J1439-1659  14:39:28.690  -16:59:03.90   38.2     177. -0.84    8
1443-085  J1446-0845  14:46:35.730  -08:45:45.50   44.0     n/a   n/a     0
1544+133  J1546+1311  15:46:52.380  +13:11:09.30   46.2     157.  0.10    3
1623-228  J1626-2255  16:26:18.090  -22:55:31.90   17.3     146. -0.77    6
1658+471  J1659+4702  16:59:30.960  +47:02:25.20   37.9     323. -0.78   13
1719-358  J1723-3555  17:23:04.130  -35:55:16.40   -0.4     n/a   n/a     0
1726-237  J1729-2345  17:29:20.490  -23:45:35.00    5.2    2822.  0.31    8
1733-197  J1736-1944  17:36:42.283  -19:44:34.09    6.0      94. -0.03    3
1740-227  J1743-2249  17:43:18.260  -22:49:08.80    3.0     n/a   n/a     0
1744-283  J1747-2824  17:47:20.830  -28:24:51.50   -0.7     n/a   n/a     0
1747-288  J1750-2853  17:50:23.950  -28:53:09.00   -1.5     n/a   n/a     0
1749-299  J1752-2956  17:52:33.108  -29:56:44.92   -2.4     n/a   n/a     0
1749-300  J1752-3001  17:52:30.910  -30:01:06.60   -2.4     140. -0.24    2
1758-236  J1801-2338  18:01:52.510  -23:38:41.30   -1.1     n/a   n/a     0
1800-302  J1804-3017  18:04:06.869  -30:17:35.48   -4.8      80. -0.29    3
1805-199  J1808-1953  18:08:37.850  -19:53:50.90   -0.6     n/a   n/a     0
1806-203  J1809-2019  18:09:25.900  -20:19:24.70   -1.0     n/a   n/a     0
1807-191  J1810-1905  18:10:51.350  -19:05:21.60   -0.7     n/a   n/a     0
1812-173  J1815-1717  18:15:38.980  -17:17:30.00   -0.8     n/a   n/a     0
1813-163  J1816-1621  18:16:50.930  -16:21:50.80   -0.6     358.  0.46    2
1818-085  J1821-0831  18:21:21.140  -08:31:42.00    2.1     579.  0.96    3
1820-138  J1822-1346  18:22:54.760  -13:46:52.70   -0.7    5196.  1.58    3
1820-274  J1823-2726  18:23:19.652  -27:26:26.37   -7.1     529. -0.63    4
1826-055  J1828-0530  18:28:40.154  -05_30_50.87    2.0     313. -0.18    4
1827-122  J1830-1215  18:30:02.870  -12:15:29.10   -1.5     391.  0.34    3
1830-082  J1833-0812  18:33:07.850  -08:12:31.40   -0.3     n/a   n/a     0
1834-065  J1837-0628  18:37:07.740  -06:28:37.00   -0.4     n/a   n/a     0
1838-019  J1841-0152  18:41:34.660  -01:52:52.90    0.8     n/a   n/a     0
1843-001  J1846-0003  18:46:03.782  -00:03:38.25    0.6     241. -0.41    5
1844-025  J1847-0227  18:47:00.340  -02:27:51.80   -0.7     n/a   n/a     0
1847-007  J1849-0042  18:49:42.130  -00:42:32.60   -0.5     n/a   n/a     0
1851+329  J1853+3301  18:53:35.080  +33:01:45.10   13.6     364. -0.04    4
1858+041  J1900+0412  19:00:30.360  +04:12:01.40   -0.6     n/a   n/a     0
1904+072  J1907+0718  19:07:17.600  +07:18:32.70   -0.7     n/a   n/a     0
1905+07B  J1907+0801  19:07:53.060  +08:01:13.50   -0.5     n/a   n/a     0
1909+095  J1911+0935  19:11:52.080  +09:35:51.80   -0.6    3815.  1.00    3
1908+095  J1911+0939  19:11:09.200  +09:39:39.00   -0.4     n/a   n/a     0
1913+125  J1916+1237  19:16:03.580  +12:37:20.70   -0.1     421.  0.62    3
1921+144  J1923+1432  19:23:49.370  +14:32:56.30   -0.8     n/a   n/a     0
1924+420  J1926+4209  19:26:31.040  +42:09:58.60   11.6     178.  0.15    5
1934+226  J1936+2246  19:36:29.304  +22:46:25.84    0.6     n/a   n/a     0
1943+504  J1944+5031  19:44:48.190  +50:31:31.30   12.7     482.  0.14    4
2016+406  J2018+4048  20:18:28.715  +40:48:28.69    2.6     n/a   n/a     0
2018+282  J2020+2826  20:20:45.870  +28:26:59.19   -4.9     n/a   n/a     0
2022+374  J2023+3738  20:23:55.220  +37:38:12.30   -0.1    1179.  0.23    6
2025+418  J2026+4158  20:26:50.240  +41:58:20.20    2.0    7387.  1.44    2
2025+360  J2027+3612  20:27:22.200  +36:12:14.00   -1.5     195. -0.62    6
2025+417  J2027+4153  20:27:02.420  +41:53:55.00    1.9     n/a   n/a     0
2027+415  J2029+4143  20:29:29.960  +41:43:03.60    1.4     n/a   n/a     0
2034+488  J2035+4901  20:35:51.450  +49:01:43.30    4.9     316.  0.50    3
2034+424  J2036+4239  20:36:43.290  +42:39:06.30    0.9     363.  1.09    2
2036+424  J2038+4237  20:38:37.760  +42:37:59.10    0.6     431.  0.55    2
2037+411  J2039+4119  20:39:36.090  +41:19:40.30   -0.3     n/a   n/a     0
2037+418  J2039+4159  20:39:05.710  +41:59:40.40    0.2     537.  0.76    2
2048+370  J2050+3714  20:50:50.736  +37:14:33.11   -4.6     185.  0.09    4
2048+446  J2050+4451  20:50:28.940  +44:51:47.40    0.4     155.  0.01    3
2107+521  J2109+5223  21:09:21.930  +52:23:37.30    3.0     580.  0.03    6
2112+522  J2113+5227  21:13:47.990  +52:27:20.10    2.6     278. -0.02    3
2128+555  J2130+5548  21:30:13.210  +55:48:41.20    3.3     706.  0.63    2
2134+536  J2135+5351  21:35:41.650  +53:51:11.60    1.3     170.  0.24    4
2155+661  J2157+6626  21:57:03.010  +66:26:10.80    9.3     241. -0.50    5
2157-200  J2200-1945  22:00:07.764  -19:45:47.55  -50.8     187.  0.18    5
2213+620  J2215+6216  22:15:19.480  +62:16:01.60    4.8     n/a   n/a     0
2214+584  J2216+5840  22:16:00.654  +58:40:38.76    1.8     n/a   n/a     0
2217+630  J2219+6317  22:19:07.580  +63:17:52.70    5.4     n/a   n/a     0
2218+552  J2220+5531  22:20:10.119  +55:31:23.76   -1.2     159.  0.27    4
2223+510  J2225+5120  22:25:25.490  +51:20:46.40   -5.2     246.  0.17    4
2230+582  J2232+5828  22:32:45.540  +58:28:20.90    0.4     969.  0.25    6
2252+576  J2254+5756  22:54:53.800  +57:56:39.00   -1.4     365. -0.73    7
2254+582  J2256+5831  22:56:17.400  +58:31:17.50   -0.9     700.  0.09    4
2254+617  J2256+6201  22:56:19.000  +62:01:46.30    2.3     337.  0.66    6
2308+073  J2310+0734  23:10:39.970  +07:34:58.90  -47.7     157. -0.78    9
2313+101  J2315+1027  23:15:32.540  +10:27:03.40  -45.9     133. -0.76    8
2319+461  J2321+4623  23:21:39.240  +46:23:09.30  -13.6     107. -0.49    6
2323+422  J2325+4232  23:25:53.930  +42:32:05.20  -17.5     728.  0.16    9
2333+645  J2335+6452  23:35:30.810  +64:52:27.50    3.4     345.  0.41    4
2338+608  J2340+6110  23:40:51.940  +61:10:28.50   -0.3     310.  0.47    3

